Gravitationally decoupled strange star model beyond standard maximum mass limit in Einstein-Gauss-Bonnet gravity

The recent theoretical advance known as the Minimal Geometric Deformation (MGD) method has initiated a renewed interest in investigating higher curvature gravitational effects in relativistic astrophysics. In this work, we model a strange star within the context of Einstein-Gauss-Bonnet gravity with the help of the MGD technique. Starting off with the Tolman metric ansatz together with the MIT Bag model equation of state applicable to hadronic matter, anisotropy is introduced via the superposition of the seed source and the decoupled energy-momentum tensor. The solution of the governing systems of equations bifurcates into two distinct models, namely the mimicking of the $\theta$ sector to the seed radial pressure and energy density and a regular fluid model. Each of these models can be interpreted as self-gravitating static, compact objects with the exterior described by the vacuum Boulware-Deser solution. Utilizing observational data for three stellar candidates, viz., PSR J1614-2230, PSR J1903+317, and LMC X-4 we subject our solutions to rigorous viability tests based on regularity and stability. We find that the Einstein-Gauss-Bonnet parameter and the decoupling constant compete against each other for ensuring physically realizable stellar structures. The novel feature of work is the demonstration of stable compact objects with stellar masses in excess of $M= 2 M_{\odot}$ without appealing to exotic matter. The analysis contributes new insights and physical consequences concerning the development of ultra-compact astrophysical entities.

==> aastex.cls.txt <==
%% This is file `aastex.cls', 
%% generated with the docstrip utility. 
%% 
%% The original source files were: 
%% 
%% aasclass.dtx  (with options: `class') 
%%  
%% This is a generated file; 
%% altering it directly is inadvisable; 
%% instead, modify the original source file. 
%%  
%% Copyright notice. 
%%  
%%    These files are distributed 
%%    WITHOUT ANY WARRANTY; without even the implied warranty of 
%%    MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE. 
%%  
%% \CharacterTable 
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z 
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z 
%%   Digits        \0\1\2\3\4\5\6\7\8\9 
%%   Exclamation   \!     Double quote  \"     Hash (number) \# 
%%   Dollar        \$     Percent       \%     Ampersand     \& 
%%   Acute accent  \'     Left paren    \(     Right paren   \) 
%%   Asterisk      \*     Plus          \+     Comma         \, 
%%   Minus         \-     Point         \.     Solidus       \/ 
%%   Colon         \:     Semicolon     \;     Less than     \< 
%%   Equals        \=     Greater than  \>     Question mark \? 
%%   Commercial at \@     Left bracket  \[     Backslash     \\ 
%%   Right bracket \]     Circumflex    \^     Underscore    \_ 
%%   Grave accent  \`     Left brace    \{     Vertical bar  \| 
%%   Right brace   \}     Tilde         \~}% 
%%%  @LaTeX-file{ 
%%%     filename        = "aastex.dtx", 
%%%     version         = "5.0b8/CB/AO", 
%%%     date            = "1999/11/06", 
%%%     time            = "16:23:00 GMT", 
%%%     checksum        = "4868", 
%%%     author          = "Arthur Ogawa (mailto:ogawa@teleport.com)", 
%%%     copyright       = "Copyright (C) 1998 American Astronomical Society, 
%%%                        all rights reserved.  Copying of this file is 
%%%                        authorized only if either: 
%%%                        (1) you make absolutely no changes to your copy, 
%%%                        including name; OR 
%%%                        (2) if you do make changes, you first rename it 
%%%                        to some other name.", 
%%%     address         = "American Astronomical Society 
%%%                        USA", 
%%%     telephone       = "+1 ???", 
%%%     FAX             = "", 
%%%     email           = "ogawa@teleport.com", 
%%%     codetable       = "ISO/ASCII", 
%%%     keywords        = "latex, AAS, journal", 
%%%     supported       = "yes", 
%%%     abstract        = "formatter for AAS journal submissions", 
%%%     docstring       = "The checksum field above generated by ltxdoc", 
%%%  } 
%AO-changes 31 Oct 1999, 6 Nov 1999 
\NeedsTeXFormat{LaTeX2e}[1995/12/01]% 
\ProvidesClass{aastex}% 
 [1999/11/30 5.0b9/CB/AO AAS markup document class]% 
\def\substitute@option#1#2{% 
 \ClassWarning{aastex}{% 
  Substyle #1 is deprecated in aastex. 
  Using #2 instead (please fix your document). 
 }\@nameuse{ds@#2}% 
}% 
\ClassInfo{aastex}{% 
 Original \protect\LaTeX2.09 style 
 by Chris Biemesderfer (chris@seagoat.com). 
 Adapted to \protect\LaTeXe\space 
 by A. Ogawa (ogawa@teleport.com)% 
}% 
\DeclareOption{10pt}{\newcommand\aas@ptsize{0}}% 
\DeclareOption{11pt}{\newcommand\aas@ptsize{1}}% 
\DeclareOption{12pt}{\newcommand\aas@ptsize{2}}% 
\DeclareOption{landscape}{\OptionNotUsed}% 
\DeclareOption{eqsecnum}{\AtEndOfClass{\eqsecnum}}% 
\DeclareOption{flushrt}{\let\opt@just\just@just}% 
\let\opt@just\@empty 
\def\just@just{% 
 \@rightskip\z@skip 
 \rightskip\@rightskip 
 \pretolerance=100\relax 
}% 
\DeclareOption{tighten}{\def\opt@tighten{\tightenlines}}% 
\let\opt@tighten\@empty 
 
\DeclareOption{manuscript}{\def\aas@substyle{manuscript}}% 
\DeclareOption{preprint}{\def\aas@substyle{preprint}}% 
\DeclareOption{preprint2}{\def\aas@substyle{preprint2}\@twocolumntrue}% 
\DeclareOption{aasms4}{\substitute@option{aasms4}{manuscript}}% 
\DeclareOption{aaspp4}{\substitute@option{aaspp4}{preprint}}% 
\DeclareOption{aas2pp4}{\substitute@option{aas2pp4}{preprint2}}% 
\DeclareOption{aj_pt4}{\substitute@option{aj_pt4}{preprint}}% 
\DeclareOption{apjpt4}{\substitute@option{apjpt4}{preprint}}% 
\def\aas@substyle{manuscript}% 
\AtEndOfPackage{% 
 \@nameuse{aas@\aas@substyle}% 
}% 
\DeclareOption{astro}{\AtBeginDocument{\load@astro}}% 
\DeclareOption*{\PassOptionsToClass{\CurrentOption}{article}}% 
\ExecuteOptions{letterpaper,oneside,onecolumn,final}% 
\ProcessOptions\relax 
\@namedef{aas@size@manuscript}{% 
 \def\aas@ptsize{2}% 
 \pass@aassize 
}% 
\@namedef{aas@size@preprint}{% 
 \ifx\undefined\aas@ptsize 
  \expandafter\@firstoftwo\else\expandafter\@secondoftwo 
 \fi 
 {\def\aas@ptsize{1}}{}% 
 \pass@aassize 
}% 
\@namedef{aas@size@preprint2}{% 
 \ifx\undefined\aas@ptsize 
  \expandafter\@firstoftwo\else\expandafter\@secondoftwo 
 \fi 
 {\def\aas@ptsize{0}}{}% 
 \pass@aassize 
}% 
\def\pass@aassize{% 
 \expandafter\PassOptionsToClass 
 \expandafter{% 
 \expandafter1\aas@ptsize pt}{article}% 
}% 
\@nameuse{aas@size@\aas@substyle}% 
\LoadClass{article}[1995/12/01]% 
\RequirePackage{latexsym}% 
\RequirePackage{graphicx}% 
\RequirePackage{amssymb}% 
\RequirePackage{natbib}% 
\newcommand{\bibstyle@aas}{\bibpunct{(}{)}{;}{a}{}{,}}% 
\@citestyle{aas}% 
\RequirePackage{verbatim}% 
\def\@to{to}% 
\newcommand\ulap[1]{\vbox\@to\z@{{\vss#1}}}% 
\newcommand\dlap[1]{\vbox\@to\z@{{#1\vss}}}% 
\newcommand\let@environment[2]{% 
 \expandafter\let 
 \csname#1\expandafter\endcsname\csname#2\endcsname 
 \expandafter\let 
 \csname end#1\expandafter\endcsname\csname end#2\endcsname 
 }% 
\newcommand\say[1]{\typeout{<\noexpand#1=\meaning#1>}}% 
\newcommand\saythe[1]{\typeout{<\noexpand#1=\the#1>}}% 
\newcommand\tracingplain{% 
 \tracingonline\z@\tracingcommands\z@\tracingstats\z@ 
 \tracingpages\z@\tracingoutput\z@\tracinglostchars\@ne 
 \tracingmacros\z@\tracingparagraphs\z@\tracingrestores\z@ 
 \showboxbreadth5\showboxdepth3\relax %\errorstopmode 
 }% 
\newcommand\traceoutput{% 
 \appdef\@resetactivechars{\showoutput}% 
}% 
\newcommand\nohyphenation{\kern\z@}% 
\newcommand\offhyphenation{% 
 \lefthyphenmin\maxdimen\emergencystretch8\p@ 
}% 
\def\substitute@command#1#2{% 
 \ClassWarning{aastex}{% 
  Command \protect#1\space is deprecated in aastex. 
  Using \protect#2\space instead (please fix your document). 
 }% 
 #2% 
}% 
\def\remove@command#1{% 
 \ClassWarning{aastex}{% 
  Command \protect#1\space is deprecated in aastex. 
  Please remove it from your document% 
 }% 
}% 
\def\@provide#1{%Implicit #2 
 \@ifxundefined#1{\def#1}{\def\@tempa}% 
}% 
\def\prepdef#1#2{% 
 \@ifxundefined#1{\toks@{}}{\toks@\expandafter{#1}}% 
 \toks@ii{#2}% 
 \edef#1{\the\toks@ii\the\toks@}% 
}% 
\def\appdef#1#2{% 
 \@ifxundefined#1{\toks@{}}{\toks@\expandafter{#1}}% 
 \toks@ii{#2}% 
 \edef#1{\the\toks@\the\toks@ii}% 
}% 
\def\appgdef#1#2{% 
 \@ifxundefined#1{\toks@{}}{\toks@\expandafter{#1}}% 
 \toks@ii{#2}% 
 \xdef#1{\the\toks@\the\toks@ii}% 
}% 
\toksdef\toks@ii=\tw@ 
\long\def\@ifxundefined#1{\@ifx{\undefined#1}}% 
\def\@boolean#1#2{% 
  \long\def#1{% 
    #2% \if<something> 
      \expandafter\boolean@true 
    \else 
      \expandafter\boolean@false 
    \fi 
  }% 
}% 
\def\@boole@def#1#{\@boolean{#1}}% Implicit #2 
\@boole@def\@ifx#1{\ifx#1}% 
\@boole@def\@ifx@empty#1{\ifx\@empty#1}% 
\@boole@def\@ifnum#1{\ifnum#1}% 
\@boole@def\@ifdim#1{\ifdim#1}% 
\@boole@def\@ifvoid#1{\ifvoid#1}% 
\long\def\boolean@true#1#2{#1}% 
\long\def\boolean@false#1#2{#2}% 
\renewcommand\addpenalty[1]{% 
  \ifvmode 
    \if@minipage 
    \else 
      \if@nobreak 
      \else 
        \ifinner 
          \@tempskipa\lastskip \unskip 
          \@tempcnta\lastpenalty \unpenalty 
          \ifnum#1<\@tempcnta 
            \penalty#1\relax 
          \else 
            \penalty\@tempcnta 
          \fi 
          \vskip\@tempskipa 
        \else 
          \ifdim\lastskip=\z@ 
            \penalty#1\relax 
          \else 
            \@tempskipb\lastskip 
            \vskip-\lastskip 
            \penalty#1% 
            \vskip\@tempskipb 
          \fi 
        \fi 
      \fi 
    \fi 
  \else 
    \@noitemerr 
  \fi 
}% 
\renewcommand\addvspace[1]{% 
  \ifvmode 
    \if@minipage 
    \else 
      \ifinner 
        \@tempskipa\lastskip \unskip 
        \ifdim\@tempskipa=\z@ 
          \vskip#1\relax 
        \else 
          \@tempskipb#1\relax 
          \ifdim\@tempskipa<\@tempskipb 
            \vskip\@tempskipb 
          \else 
            \ifdim\@tempskipb<\z@ 
              \ifdim\@tempskipa<\z@ 
                \vskip\@tempskipa 
              \else 
                \advance\@tempskipb\@tempskipa 
                \vskip\@tempskipb 
              \fi 
            \else 
              \vskip\@tempskipa 
            \fi 
          \fi 
        \fi 
      \else 
        \ifdim\lastskip=\z@ 
          \vskip#1\relax 
        \else 
          \@tempskipb#1\relax 
          \@xaddvskip 
        \fi 
      \fi 
    \fi 
  \else 
    \@noitemerr 
  \fi 
}% 
\newcommand\maketitle@page{% 
 \maketitle@disarm 
 \begin{titlepage}% 
  \let\footnotesize\small 
  \let\footnoterule\relax 
  \let \footnote \thanks 
  \@maketitle 
  \@thanks 
  \vfil\null 
 \end{titlepage}% 
 \after@maketitle 
}% 
\newcommand\maketitle@runin{% 
  \par 
  \maketitle@disarm 
  \begingroup 
    \def\@makefnmark{\rlap{\@textsuperscript{\normalfont\@thefnmark}}}% 
    \long\def\@makefntext##1{% 
     \parindent 1em\noindent 
     \hb@xt@1.8em{% 
      \hss\@textsuperscript{\normalfont\@thefnmark}% 
     }% 
     ##1% 
    }% 
    \if@twocolumn 
      \@ifnum{\col@number=\@ne}{% 
        \global\let\@title@footnote@text\@empty 
        \twocolumn[% 
         \let\@footnotetext\@title@footnotetext 
         \@maketitle 
        ]% 
        \@title@footnote@text 
      }{% 
        \@maketitle 
      }% 
    \else 
      \newpage 
      \global\@topnum\z@   % Prevents figures from going at top of page. 
      \@maketitle 
    \fi 
    \@thanks 
  \endgroup 
  \after@maketitle 
}% 
\def\after@maketitle{% 
 \global\let\thanks\@gobble 
 \global\let\maketitle\relax 
 \global\let\@maketitle\relax 
 \global\let\@thanks\@empty 
 \global\let\@author\@empty 
 \global\let\@date\@empty 
 \global\let\@title\@empty 
 \global\let\title\relax 
 \global\let\author\relax 
 \global\let\date\relax 
 \global\let\and\relax 
 \global\let\email\@text@email 
}% 
\AtEndOfClass{% 
 \if@titlepage 
  \let\maketitle\maketitle@page 
 \else 
  \let\maketitle\maketitle@runin 
 \fi 
}% 
\def\open@footnotetext{% 
 \insert\footins\bgroup % \egroup in \close@footnotetext 
  \interlinepenalty\interfootnotelinepenalty 
  \splittopskip\footnotesep 
  \splitmaxdepth\dp\strutbox 
  \floatingpenalty \@MM 
  \reset@font\footnote@size 
  \hsize\columnwidth 
  \@parboxrestore 
}% 
\def\close@footnotetext#1{% 
  \color@begingroup 
   \@makefntext{% 
    \rule\z@\footnotesep\ignorespaces 
    #1\@finalstrut\strutbox 
   }% 
  \color@endgroup 
 \egroup 
}% 
\def\@footnotetext{% Implict #1 
 \open@footnotetext 
  \set@footnotetext{p@footnote}% 
}% 
\def\@mpfootnotetext{% Implict #1 
 \global\setbox\@mpfootins\vbox\bgroup % \egroup in \set@footnotetext 
  \unvbox\@mpfootins 
  \set@footnotetext{p@mpfootnote}% 
}% 
\long\def\set@footnotetext#1{%Implicit #2 
  \protected@edef\@currentlabel{% 
   \csname #1\endcsname\@thefnmark 
  }% 
 \close@footnotetext 
}% 
\def\@title@footnotetext#1{% 
 \protected@edef\@tempa{\csname p@footnote\endcsname\@thefnmark}% 
 \expandafter\appgdef 
 \expandafter\@title@footnote@text 
 \expandafter{% 
 \expandafter\insert@footnotetext 
 \expandafter{\@tempa}{#1}}% 
}% 
\def\insert@footnotetext#1{%Implicit #2 
 \open@footnotetext 
  \def\@thefnmark{#1}% 
  \def\@currentlabel{#1}% 
 \close@footnotetext 
}% 
\AtBeginDocument{% 
 \ifx\footnote@size\undefined 
  \let\footnote@size\footnotesize 
 \fi 
}% 
\long\def\eqnarray@broken{% 
 \stepcounter{equation}\def\@currentlabel{\p@equation\theequation}% 
 \global\@eqnswtrue\m@th\global\@eqcnt\z@ 
 \tabskip\mathindent 
 \let\\=\@eqncr 
 \setlength\abovedisplayskip{\topsep}% 
 \ifvmode\addtolength\abovedisplayskip{\partopsep}\fi 
 \addtolength\abovedisplayskip{\parskip}% 
 \setlength\belowdisplayskip{\abovedisplayskip}% 
 \setlength\belowdisplayshortskip{\abovedisplayskip}% 
 \setlength\abovedisplayshortskip{\abovedisplayskip}% 
 $$% 
 \everycr{}% 
 \halign to\linewidth\bgroup 
  \hskip\@centering$\displaystyle\tabskip\z@skip{##}$\@eqnsel 
  &\global\@eqcnt\@ne 
   \hskip\tw@\arraycolsep 
   \hfil${##}$\hfil 
  &\global\@eqcnt\tw@ 
   \hskip\tw@\arraycolsep 
   $\displaystyle{##}$\hfil\tabskip\@centering 
  &\global\@eqcnt\thr@@\hb@xt@\z@\bgroup\hss##\egroup 
   \tabskip\z@skip 
  \cr 
}% 
\long\def\eqnarray@fleqn@fixed{% 
 \stepcounter{equation}\def\@currentlabel{\p@equation\theequation}% 
 \global\@eqnswtrue\m@th\global\@eqcnt\z@ 
 \tabskip\mathindent 
 \let\\=\@eqncr 
 \setlength\abovedisplayskip{\topsep}% 
 \ifvmode\addtolength\abovedisplayskip{\partopsep}\fi 
 \addtolength\abovedisplayskip{\parskip}% 
 \setlength\belowdisplayskip{\abovedisplayskip}% 
 \setlength\belowdisplayshortskip{\abovedisplayskip}% 
 \setlength\abovedisplayshortskip{\abovedisplayskip}% 
 $$% 
 \everycr{}% 
 \halign\@to\linewidth\bgroup 
  \hskip\@centering$\displaystyle\tabskip\z@skip{##}$\@eqnsel 
  &\global\@eqcnt\@ne 
   \hskip\tw@\eqncolsep 
   \hfil${{}##{}}$\hfil 
  &\global\@eqcnt\tw@ 
   \hskip\tw@\eqncolsep 
   $\displaystyle{##}$\hfil\tabskip\@centering 
  &\global\@eqcnt\thr@@\hb@xt@\z@\bgroup\hss##\egroup 
   \tabskip\z@skip 
  \cr 
}% 
\ifx\eqnarray\eqnarray@broken 
 \ClassWarningNoLine{aastex}{Repairing broken {eqnarray} definition}% 
 \let\eqnarray\eqnarray@fleqn@fixed 
\fi 
\let\eqnarray@broken\relax 
\let\eqnarray@fleqn@fixed\relax 
\def\@startsection#1#2#3#4#5#6{% 
 \@startsection@hook 
 \if@noskipsec \leavevmode \fi 
 \par 
 \@tempskipa #4\relax 
 \@afterindenttrue 
 \ifdim \@tempskipa <\z@ 
  \@tempskipa -\@tempskipa \@afterindentfalse 
 \fi 
 \if@nobreak 
  \everypar{}% 
 \else 
  \addpenalty\@secpenalty\addvspace\@tempskipa 
 \fi 
 \@ifstar 
  {\@ssect{#3}{#4}{#5}{#6}}% 
  {\@dblarg{\@sect{#1}{#2}{#3}{#4}{#5}{#6}}}% 
}% 
\def\@startsection@hook{}% 
\def\@sect#1#2#3#4#5#6[#7]#8{% 
 \ifnum #2>\c@secnumdepth 
  \let\@svsec\@empty 
 \else 
  \refstepcounter{#1}% 
  \protected@edef\@svsec{\@seccntformat{#1}\relax}% 
 \fi 
 \@tempskipa #5\relax 
 \ifdim \@tempskipa>\z@ 
  \begingroup 
   \section@centering 
   #6{% 
    \@hangfrom{\hskip #3\relax\@svsec}% 
    \interlinepenalty \@M\sec@upcase{#8}\@@par 
   }% 
  \endgroup 
  \csname #1mark\endcsname{#7}% 
  \addcontentsline{toc}{#1}{% 
   \ifnum #2>\c@secnumdepth \else 
    \protect\numberline{\csname the#1\endcsname}% 
   \fi 
   #7% 
  }% 
 \else 
  \def\@svsechd{% 
   #6{% 
    \hskip#3\relax\@svsec 
    \sec@upcase{#8}% 
   }% 
   \csname #1mark\endcsname{#7}% 
   \addcontentsline{toc}{#1}{% 
    \ifnum #2>\c@secnumdepth 
    \else 
     \protect\numberline{\csname the#1\endcsname}% 
    \fi 
    #7% 
   }% 
  }% 
 \fi 
 \@xsect{#5}% 
}% 
\def\@ssect#1#2#3#4#5{% 
 \@tempskipa #3\relax 
 \ifdim \@tempskipa>\z@ 
  \begingroup 
   \section@centering 
   #4{% 
    \@hangfrom{\hskip #1}% 
    \interlinepenalty \@M\sec@upcase{#5}\@@par 
   }% 
  \endgroup 
 \else 
  \def\@svsechd{#4{\hskip #1\relax \sec@upcase{#5}}}% 
 \fi 
 \@xsect{#3}% 
}% 
\def\@seccntformat#1{\csname the#1\endcsname.\quad}% 
\def\section@centering{\centering}% 
\def\sec@upcase#1{\relax{#1}}% 
\def\@citex[#1]#2{% 
 \let\@citea\@empty 
 \@cite{% 
  \@for\@citeb:=#2\do{% 
   \@citea 
   \def\@citea{,\penalty\@m\ }% 
   \edef\@citeb{\expandafter\@firstofone\@citeb\@empty}% 
   \if@filesw\immediate\write\@auxout{\string\citation{\@citeb}}\fi 
   \@ifundefined{b@\@citeb}{% 
    \G@refundefinedtrue 
    \@latex@warning{% 
     Citation `\@citeb' on page \thepage \space undefined% 
    }% 
   }{% 
     \csname b@\@citeb\endcsname 
   }% 
  }% 
 }{#1}% 
}% 
\def\revtex@ver{5.0}% 
\def\revtex@date{25 Sep 98}% 
\def\revtex@org{AAS}% 
\def\revtex@jnl{AAS}% 
\def\revtex@genre{manuscript}% 
\def\class@typeout{% 
 \typeout{% 
  \revtex@org\space 
  \revtex@genre\space substyle, v\revtex@ver\space <\revtex@date>.% 
 }% 
}% 
\def\class@typeout@jnl{% 
 \typeout{% 
  \revtex@org\space 
  \revtex@jnl\space 
  \revtex@genre\space substyle, v\revtex@ver\space <\revtex@date>.% 
 }% 
}% 
\AtBeginDocument{% 
 \class@typeout 
}% 
\def\revtex@pageid{% 
 \xdef\@thefnmark{\null}% 
 \@footnotetext{% 
  This \revtex@genre\space was prepared with the 
  \revtex@org\space \LaTeX\ macros v\revtex@ver.% 
 }% 
}% 
\def\ps@plaintop{% 
 \let\@mkboth\@gobbletwo 
 \def\@oddfoot{}% 
 \def\@oddhead{\rmfamily\hfil--\space\thepage\space--\hfil}% 
 \def\@evenfoot{}% 
 \let\@evenhead\@oddhead 
}% 
\def\ps@msstitle{%CB-mss ID on title page 
 \let\@mkboth\@gobbletwo 
 \def\@oddfoot{}% 
 \def\@oddhead{\rmfamily\hfil\ms@id}% 
 \def\@evenfoot{}% 
 \let\@evenhead\@oddhead 
}% 
\setlength\textwidth{6.5in}% 
\setlength\textheight{8.4in}% 
\setlength\headheight{.15in}% 
 \setlength\marginparsep {10\p@}% 
 \setlength\marginparpush{5\p@}% 
 \setlength\oddsidemargin   {0in}% 
 \setlength\evensidemargin  {0in}% 
 \setlength\marginparwidth  {0in}% 
 \setlength\topmargin{0in}% 
\setlength\lineskip{1\p@}% 
\setlength\normallineskip{1\p@}% 
\def\@doubleleading{1.6}% 
\def\@tightleading{1.1}% 
\renewcommand\baselinestretch{\@tightleading}% 
\newcommand\tighten{\def\baselinestretch{\@tightleading}}% 
\newcommand\tightenlines{\tighten}% 
\newcommand\singlespace{% 
 \def\baselinestretch{\@tightleading}% 
 \normalsize 
}% 
\newcommand\doublespace{% 
 \def\baselinestretch{\@doubleleading}% 
 \normalsize 
}% 
\def\singlespace@apj{% 
 \def\baselinestretch{\@tightleading}% 
 \def\arraystretch{\@tightleading}% 
 \normalsize 
}% 
\def\doublespace@apj{% 
 \def\baselinestretch@apj{\@doubleleading}% 
 \def\arraystretch{\@doubleleading}% 
 \normalsize 
}% 
\setlength\parskip{1.5ex}% 
\setlength\parindent{2em}% 
\setlength\smallskipamount{3\p@\@plus1\p@\@minus1\p@}% 
\setlength\medskipamount{6\p@\@plus2\p@\@minus2\p@}% 
\setlength\bigskipamount{12\p@\@plus4\p@\@minus4\p@}% 
\@lowpenalty   51 
\@medpenalty  151 
\@highpenalty 301 
\newcommand\ptlandscape{% 
 \setlength\textwidth{9in}% 
 \setlength\textheight{6.5in}% 
 \setlength\pt@width{\textwidth}% 
 \setlength\hoffset{0.0in}% 
 \setlength\voffset{-0.25in}% 
}% 
\def\eqsecnum{% 
 \@addtoreset{equation}{section}% 
 \def\theequation{% 
 %\mbox{\normalsize\arabic{section}-\arabic{equation}}% Wrong! 
  \arabic{section}-\arabic{equation}% 
 }% 
}% 
\def\@journalname{The Astropolitical Journal}% 
\def\cpr@holder{American Astronomical Society}% 
\newcommand\received[1]{\gdef\@recvdate{#1}}% 
\newcommand\accepted[1]{\gdef\@accptdate{#1}}% 
\newcommand\revised[1]{\gdef\@revisedate{#1}}% 
\newcommand\journalid[2]{\gdef\@jourvol{#1}\gdef\@jourdate{#2}}% 
\newcommand\articleid[2]{\gdef\@startpage{#1}\gdef\@finishpage{#2}}% 
\newcommand\paperid[1]{\gdef\@paperid{#1}}% 
\newcommand\ccc[1]{\gdef\CCC@code{#1}}% 
\AtEndOfClass{% 
 \@provide\@recvdate{}% 
 \@provide\@accptdate{}% 
 \@provide\@revisedate{}% 
 \@provide\@jourvol{}% 
 \@provide\@jourdate{}% 
 \@provide\@startpage{}% 
 \@provide\@finishpage{}% 
 \@provide\@paperid{MS-0001-SAMP}% 
 \@provide\CCC@code{000-00\$75.95-CDB}% 
}% 
\newcommand\cpright[2]{% 
 \global\expandafter\let\expandafter\cpr@type\csname cpr@#1\endcsname 
 \gdef\cpr@year{#2}% 
 \typeout{`#1' copyright \cpr@year.}% 
}% 
\def\cpr@AAS{Copyright \cpr@year\space by the \cpr@holder.}% 
\def\cpr@PD{This article is in the public domain.}% 
\def\cpr@Crown{Crown copyright \cpr@year\space by the \cpr@holder.}% 
\def\cpr@none{No copyright is claimed for this article.}% 
\def\cpr@ASP{Copyright \cpr@year\space by the ASP.}% 
\def\cpr@year{\number\year}% 
\def\@slug{% 
 \par 
 \noindent\cpr@type\par 
 \noindent Manuscript number \@paperid.\par 
 \noindent\CCC@code\par 
}% 
\newcommand\lefthead{\substitute@command\lefthead\shorttitle}% 
\newcommand\righthead{\substitute@command\righthead\shortauthors}% 
\newcommand\shorttitle[1]{\gdef\@versohead{#1}}% 
\newcommand\shortauthors[1]{\gdef\@rectohead{#1}}% 
\shorttitle{\relax}% 
\shortauthors{\relax}% 
\def\@runheads{% 
 \@tempcnta\c@page 
 \@whilenum\@tempcnta>\z@\do{% 
  \vskip 3ex 
  \hbox\@to30pc{% 
   \small 
   \expandafter\uppercase\expandafter{\@versohead}: 
   \expandafter\uppercase\expandafter{\@rectohead}\hfil 
  }% 
  \advance\@tempcnta\m@ne 
 }% 
}% 
\newcommand\msid[1]{\gdef\ms@id{#1}}%CB- mss ID 
\def\ms@id{}% 
\newcommand\slugcomment[1]{\gdef\slug@comment{#1}}% 
\slugcomment{}% 
\newdimen\@slugcmmntwidth 
\long\def\@makeslugcmmnt@mss{% 
 \@ifx@empty\slug@comment{\relax}{% 
  \vskip 5ex 
  \sbox\@tempboxa{\slug@comment}% 
  \@ifdim{\wd\@tempboxa >\@slugcmmntwidth}{% 
   \hbox\@to\textwidth{% 
    \hss 
    \parbox\@slugcmmntwidth\slug@comment 
   }% 
  }{% 
   \hbox\@to\textwidth{\hfil\box\@tempboxa\hfil}% 
  }% 
 }% 
}% 
\long\def\@makeslugcmmnt@ppt{% 
 \@ifx@empty\slug@comment{\relax}{% 
  \sbox\@tempboxa{\slug@comment}% 
  \@ifdim{\wd\@tempboxa >\@slugcmmntwidth}{% 
   \hbox\@to\textwidth{% 
    \hss 
    \parbox\@slugcmmntwidth\slug@comment 
   }% 
  }{% 
   \hbox\@to\textwidth{\hfil\box\@tempboxa}% 
  }% 
  \vskip 2ex 
 }% 
}% 
\def\@rcvaccrule{\vrule\@width1.75in\@height0.5pt\@depth\z@}% 
\def\@dates{{Received}\space% 
 \ifx\@empty\@recvdate\@rcvaccrule\else\@recvdate\fi;% 
 \hspace{1.5em}{accepted}\space% 
 \ifx\@empty\@accptdate\@rcvaccrule\else\@accptdate\fi% 
}% 
\def\@dates@pptt{% 
 \@ifx@empty\@recvdate{}{% 
  \@ifx@empty\@accptdate{}{% 
   {% 
    \center 
     \@ifnum{\col@number=\tw@}{\small}{\normalsize}% 
     {\itshape Received}\space 
     \@recvdate 
     \@ifnum{\col@number=\tw@}{\\[.5ex]}{\hspace{1.5em}}% 
     {\itshape accepted}\space 
     \@accptdate 
    \endcenter 
   }% 
  }% 
 }% 
}% 
\def\sluginfo@mss{% 
 {% 
  \addpenalty{\@M}% 
  \addvspace{6\p@}% 
  \centering 
  \@dates 
  \@makeslugcmmnt 
  \par 
  \addvspace{6\p@}% 
 }% 
}% 
\newcommand\sluginfo{% 
 {% 
  \addpenalty{\@M}% 
  \addvspace{6\p@}% 
  \centering 
  \@dates 
  \par 
  \addvspace{6\p@}% 
 }% 
}% 
\let\dates=\sluginfo 
\renewenvironment{abstract}{% 
 \global\setbox\abstract@box\vtop\bgroup 
  \columnwidth\textwidth\hsize\columnwidth\linewidth\hsize 
  \normalsize 
  \color@begingroup 
  \@parboxrestore 
  \@setminipage 
  \quotation 
}{% 
  \par 
  \endquotation 
  \removelastskip 
  \vskip-\prevdepth 
  \color@endgroup 
 \egroup 
}% 
\newbox\abstract@box 
\def\abstractname{ABSTRACT}% 
\def\@abstract@mss{% 
 \sluginfo 
 \clearpage 
 \@ifvoid\abstract@box{}{% 
  \begin{center}\bfseries\abstractname\end{center}% 
  \contribute@box\abstract@box 
 }% 
}% 
\def\contribute@box#1{%AO-abstract to break over pages (still does not work in 2-column page grid) 
 \dimen@\ht#1% 
 \leavevmode\hbox{\vrule\@height\ht#1\@width\z@}\par 
 \nointerlineskip\nobreak\kern-\ht#1 
 \unvbox#1\prevdepth\z@ 
}% 
\def\@abstract@ppt{% 
 \@ifvoid\abstract@box{}{% 
  \begin{center}\bfseries\abstractname\end{center}% 
  \contribute@box\abstract@box 
 }% 
}% 
\def\@abstract@pptt{% 
 \@ifvoid\abstract@box{}{% 
  \@ifnum{\col@number=\tw@}{% 
   \section*{Abstract}% 
  }{% 
   \vspace{3em}% 
   \begin{center}% 
    \large 
    \bfseries\abstractname\vspace{-.5em}\vspace{\z@}% 
   \end{center}% 
  }% 
  \contribute@box\abstract@box 
 }% 
}% 
\def\title#1{\appdef\@title{\make@title{#1}}}% 
\def\author#1{\appdef\@author{\make@author{#1}}}% 
\def\email#1{\appdef\@author{\make@authoremail{#1}}}% 
\def\affil#1{\appdef\@author{\make@affil{#1}}}% 
\def\altaffilmark#1{\appdef\@author{\make@altaffilmark{#1}}}% 
\def\altaffiltext#1#2{\appdef\@author{\make@altaffiltext{#1}{#2}}}% 
\def\and{\appdef\@author{\make@and}}% 
\let\authoraddr\@gobble 
\let\@title\@empty 
\let\@author\@empty 
\let\@date\@empty 
\def\@maketitle{% 
 \newpage 
 \begingroup 
  \let\footnote\thanks 
  \let\email\make@authoremail 
  \let\affil\make@affil 
  \let\altaffilmark\make@altaffilmark 
  \let\altaffiltext\make@altaffiltext 
  \let\and\make@and 
  \@title 
  \@author 
  \@date 
  \par 
  \@abstract 
  \@ifxundefined\keyword@list{}{% 
   \expandafter\@keywords 
   \expandafter{\keyword@list}% 
  }% 
 \endgroup 
}% 
\def\make@title@mss#1{% 
 {% 
  \def\baselinestretch{\@tightleading}% 
  \center\large\bfseries{#1}\endcenter 
 }% 
 \thispagestyle{msstitle}%CB-mss ID 
}% 
\def\make@title@ppt#1{% 
 \@makeslugcmmnt 
 {\center\large\bfseries{#1}\endcenter}% 
 \thispagestyle{empty}% 
}% 
\def\make@title@pptt#1{% 
 {% 
  \center 
  \@ifnum{\col@number=\tw@}{\large}{\Large}% 
  \bfseries 
  #1% 
  \endcenter 
 }% 
}% 
\def\make@author#1{% 
 {\topsep\z@\center\normalsize#1\endcenter}% 
}% 
\def\make@author@pptt#1{% 
 {\topsep\z@ 
  \center 
  \@ifnum{\col@number=\tw@}{\normalsize}{\vspace{4ex}\large}% 
  #1% 
  \endcenter 
 }% 
}% 
\let\make@authoraddr=\@gobble 
%\let\make@authoremail=\@gobble%AO-author email address to have a production in title block 
\def\make@authoremail#1{% 
 {\topsep\z@\center\normalsize\tt#1\endcenter}% 
}% 
\newcommand\make@affil[1]{% 
 \vspace*{-2.5ex}% 
 {\topsep\z@\center#1\endcenter}% 
}% 
\def\make@affil@pptt#1{% 
 \vspace*{-0.8ex}% 
 {% 
  \topsep\z@ 
  \center 
   \@ifnum{\col@number=\tw@}{\small}{\normalsize}% 
   \itshape 
   #1% 
  \endcenter 
 }% 
}% 
\newcommand\make@altaffilmark[1]{$^{#1}$}% 
\newcommand\make@altaffiltext[2]{% 
 \footnotetext[#1]{#2}\stepcounter{footnote}% 
}% 
\def\make@and{\vspace*{-0.5ex}{\topsep\z@\center and\endcenter}}% 
\newcommand\keywords{\appdef\keyword@list}% 
\let\keyword@list\undefined 
\def\@keywords#1{% 
 \vspace*{-.7ex}% 
 \@ifnum{\col@number=\tw@}{% 
  \noindent 
  {{\itshape\@keywordtext:\/}\space\@kwds{#1}}% 
 }{% 
  {% 
   \quote 
   {\itshape\@keywordtext:\/}\space 
   \@kwds{#1}% 
   \endquote 
  }% 
 }% 
}% 
\def\@keywords@pptt#1{% 
 \vspace*{-.7ex}% 
 \@ifnum{\col@number=\tw@}{% 
  \noindent 
  {% 
   \small 
   {\itshape\@keywordtext:\/}\space 
   \@kwds{#1}% 
  }% 
 }{% 
  {% 
   \quote 
   \small 
   {\itshape\@keywordtext:\/}\space 
   \@kwds{#1}% 
   \endquote 
  }% 
 }% 
}% 
\let\subjectheadings=\keywords 
\def\@keywordtext{Subject headings}% 
\def\@keyworddelim{---}% 
\def\@kwds@jnl#1{% 
 \def\@kwddlm{}% 
 \@for\@kwd:=#1\do{% 
  \@kwddlm 
  \def\@kwddlm{\space\@keyworddelim\penalty\@m\space}% 
  {\@kwd}% 
 }% 
}% 
\def\@kwds#1{#1\relax}% 
\AtBeginDocument{% 
 \everypar{% 
  \everypar@hook 
 }% 
}% 
\def\everypar@hook{% 
 \setbox\z@\lastbox\par\removelastskip 
 \everypar{}% 
 \maketitle@trigger 
 \leavevmode 
}% 
\def\@startsection@hook{\maketitle@trigger}% 
\prepdef\tableofcontents{\listof@hook}% 
\prepdef\listoffigures{\listof@hook}% 
\prepdef\listoftables{\listof@hook}% 
\def\listof@hook{\maketitle@trigger}% 
\def\maketitle@disarm{% 
 \global\let\maketitle@trigger\relax 
 \global\let\@startsection@hook\@empty 
 \global\let\listof@hook\@empty 
 \global\let\everypar@hook\@empty 
}% 
\def\maketitle@trigger{% 
 \maketitle 
}% 
\setlength{\skip\footins}{4ex\@plus1ex\@minus.5ex}% 
\setlength\footnotesep{3ex}% 
\long\def\@makefntext@pptt#1{% 
 \noindent 
 \hbox\@to\z@{\hss$^{\@thefnmark}$}% 
 #1% 
}% 
\newcounter{editornote}% 
\def\theeditornote{{\rmfamily E}\arabic{editornote}}% 
\newcommand\notetoeditor[1]{% 
 \stepcounter{editornote}% 
 \begingroup 
  \def\protect{\noexpand\protect\noexpand}% 
  \xdef\@thefnmark{\theeditornote}% 
 \endgroup 
 \@footnotemark\@footnotetext{NOTE TO EDITOR: #1}% 
}% 
\renewcommand\section{% 
 \@startsection{section}{1}% 
  {\z@}{5ex\@plus.5ex}{1ex\@plus.2ex}{\normalsize\bfseries}% 
}% 
\def\thesection{\@arabic{\c@section}}% 
\def\clear@section@page{}% 
\renewcommand\subsection{% 
 \@startsection{subsection}{2}% 
  {\z@}{5ex\@plus.5ex}{1ex\@plus.2ex}{\normalsize\bfseries}% 
}% 
\def\thesubsection{\thesection.\@arabic{\c@subsection}}% 
\renewcommand\subsubsection{% 
 \@startsection{subsubsection}{3}% 
  {\z@}{5ex\@plus.5ex}{1ex\@plus.2ex}{\normalsize\itshape}% 
}% 
\def\thesubsubsection{\thesubsection.\@arabic{\c@subsubsection}}% 
\newcommand\subsubsubsection{% 
 \@startsection{subsubsection}{4}% 
  {\z@}{-15\p@\@plus-5\p@\@minus-2\p@}{5\p@}{\normalfont\normalsize\itshape}% 
}% 
\def\thesubsubsubsection{\thesubsubsection.\@arabic{\c@subsubsubsection}}% 
\def\theparagraph{\thesubsubsection.\@arabic{\c@paragraph}}% 
\newcommand\acknowledgments{\vskip 3ex\@plus.8ex\@minus.4ex}% 
\let\acknowledgements=\acknowledgments 
\renewcommand\appendix{% 
 \par 
 \if@twocolumn\@restonecoltrue\onecolumn\fi 
 \setcounter{section}{\z@}% 
 \setcounter{subsection}{\z@}% 
 \setcounter{equation}{\z@}% 
 \def\thesection{\Alph{section}}% 
 \def\theequation{% 
 %\hbox{\normalsize\Alph{section}\arabic{equation}}% 
  \thesection\arabic{equation}% 
 }% 
 \@addtoreset{equation}{section}% 
 \appendix@figtab@defs 
 \def\section{% 
  \@startsection 
   {section}{1}{\z@}% 
   {5ex\@plus.5ex}{1ex\@plus.2ex}{\normalsize\bfseries}% 
   }% 
}% 
\let\appendix@figtab@defs\@empty 
\def\appendix@figtab@defs@pptt{}% 
\newcounter{cureqno}% 
\newenvironment{mathletters}{% 
 \refstepcounter{equation}% 
 \setcounter{cureqno}{\value{equation}}% 
 \let\@curtheeqn\theequation 
 \edef\@tempa{\theequation}% 
 \expandafter\def 
 \expandafter\theequation 
 \expandafter{\@tempa\alph{equation}}% 
 \setcounter{equation}{0}% 
}{% 
 \let\theequation\@curtheeqn 
 \setcounter{equation}{\value{cureqno}}% 
}% 
\newcommand\eqnum[1]{% 
 \def\theequation{#1}% 
 \let\@currentlabel\theequation 
 \addtocounter{equation}{\m@ne}% 
}% 
\renewenvironment{thebibliography}[1]{% 
 \clear@thebibliography@page 
 \subsection*{REFERENCES}% 
 \thebib@list 
 \def\refpar{\relax}% 
 \def\newblock{\hskip .11em\@plus.33em\@minus.07em}% 
 \sloppy 
 \clubpenalty4000 
 \widowpenalty4000 
 \sfcode`\.=1000\relax 
}{% 
 \endlist 
 \revtex@pageid 
}% 
\def\clear@thebibliography@page{}% 
\def\thebib@list{% 
 \list{\null}{% 
  \leftmargin 3em\labelwidth\z@\labelsep\z@\itemindent-\leftmargin 
  \usecounter{enumi}% 
 }% 
}% 
\def\thebib@list@pptt{% 
 \list{\null}{% 
  \leftmargin 1.2em\labelwidth\z@\labelsep\z@\itemindent-\leftmargin 
  \usecounter{enumi}% 
 }% 
}% 
\newenvironment{references}{% 
 \clear@thebibliography@page 
 \subsection*{REFERENCES}% 
 \bgroup 
  \setlength\parindent\z@ 
  \setlength\parskip\itemsep 
  \let\refpar\references@refpar 
}{% 
  \refpar 
 \egroup 
 \revtex@pageid 
}% 
\def\references@refpar@mss{% 
 \par\setlength\hangindent{3em}\hangafter\@ne 
}% 
\def\references@refpar@pptt{% 
 \par\setlength\hangindent{1.2em}\hangafter\@ne 
}% 
\let\references@refpar\references@refpar@mss 
\newcommand\reference{% 
 \@ifnextchar\bgroup{\@reference}{% 
  \@latexerr{Missing key on reference command}{% 
   Each reference command should have a key corresponding 
   to a \protect\markcite\space somewhere in the text 
  }% 
 }% 
}% 
\def\@reference#1{\relax\refpar}% 
\newcommand\markcite[1]{\remove@command\markcite}% 
 \def\@biblabel#1{\relax}% 
 \def\@cite#1#2{#1\if@tempswa , #2\fi}% 
\setcounter{topnumber}{7}% 
\newcommand\tablenotemark[1]{% 
 \rlap{$^{\mathrm #1}$}% 
}% 
\def\@tablenotetext#1#2{% 
 \vspace{.5ex}% 
 {\noindent\llap{$^{#1}$}#2\par}% 
}% 
\def\@tablenotes#1{% 
 \par 
 \vspace{4.5ex}\footnoterule\vspace{.5ex}% 
 {\footnotesize#1}% 
}% 
\def\@tablenotes@pptt#1{% 
 \par 
 \vspace{3.2ex}\footnoterule\vspace{.4ex}% 
 {\footnotesize#1}% 
}% 
\AtBeginDocument{% 
 \let\tblnote@list\@empty 
}% 
\newcommand\tablenotetext[2]{% 
 \appgdef\tblnote@list{\@tablenotetext{#1}{#2}}% 
}% 
\def\spew@tblnotes{% 
 \@ifx@empty\tblnote@list{}{% 
  \@tablenotes{\tblnote@list}% 
  \global\let\tblnote@list\@empty 
 }% 
}% 
\prepdef\endtable{\spew@tblnotes}% 
\expandafter\prepdef\csname endtable*\endcsname{\spew@tblnotes}% 
\let\tableline=\hline 
\long\def\@makecaption#1#2{\vskip 2ex\noindent#1\ #2\par}% 
\newcommand\tablenum[1]{% 
 \def\thetable{#1}% 
 \let\@currentlabel\thetable 
 \addtocounter{table}{\m@ne}% 
}% 
\newcommand\figurenum[1]{% 
 \def\thefigure{#1}% 
 \let\@currentlabel\thefigure 
 \addtocounter{figure}{\m@ne}% 
}% 
\newcommand\placetable{\@place@float{TABLE}}% 
\newcommand\placefigure{\@place@float{FIGURE}}% 
\newcommand\placeplate{\@place@float{PLATE}}% 
\def\@place@float#1#2{% 
 \vspace{0.5ex}% 
 \begin{center}EDITOR: PLACE #1 \ref{#2} HERE.\end{center}% 
 \vspace{0.5ex}% 
}% 
\newcommand\figcaption{\@testopt{\@xfigcaption}{}}% 
\def\@xfigcaption[#1]#2{{\def\@captype{figure}\caption{#2}}}% 
\newcommand\dummytable{\refstepcounter{table}}% 
\newbox\pt@box 
\newdimen\pt@width 
\newcount\pt@line 
\newcount\pt@column 
\newcount\pt@nlines 
\newcount\pt@ncol 
\newcount\pt@page 
\newcommand\colhead[1]{\multicolumn{1}{c}{#1}\pt@addcol}% 
\newcommand\tabletypesize[1]{\def\pt@typesize{#1}}%AO-access to different type sizes in deluxetable 
\def\pt@typesize{}% 
\newcommand\tablecolumns[1]{% 
 \pt@column=#1\relax 
 \pt@ncol=#1\relax 
 \global\let\pt@addcol\@empty 
}% 
\newcommand\tablecaption[1]{\gdef\pt@caption{#1}}% 
\newcommand\tablehead[1]{% 
 \gdef\pt@head{% 
  \hline\hline 
  \relax\\[-1.7ex]% 
  #1\hskip\tabcolsep 
  \\[.7ex]% 
  \hline 
  \relax\\[-1.5ex]% 
 }% 
}% 
\def\tablehead@aj#1{% 
 \gdef\pt@head{% 
  #1\hskip\tabcolsep 
  \\[.7ex]% 
  \hline 
  \relax\\[-1.5ex]% 
 }% 
}% 
\newif\if@pt@rot 
\newcommand\rotate{\@pt@rottrue}% 
\newcommand\tabletail[1]{\gdef\pt@tail{#1}}% 
\newcommand\tablewidth[1]{\pt@width=#1\relax}% 
\newcommand\tableheadfrac[1]{\gdef\pt@headfrac{#1}}% 
\AtBeginDocument{% 
 \let\pt@caption\@empty 
 \let\pt@head\@empty 
 \let\pt@tail\@empty 
 \pt@width\textwidth 
 \def\pt@headfrac{.1}% 
}% 
\def\pt@calcnlines{% 
 \begingroup 
  \if@pt@rot\textheight\textwidth\fi 
  \pt@typesize%AO-type sizes in deluxetable 
  \@tempdima\pt@headfrac\textheight 
  \@tempdimb\textheight\advance\@tempdimb by-\@tempdima 
  \@tempdima\arraystretch\baselineskip 
  \divide\@tempdimb by\@tempdima 
  \global\pt@nlines\@tempdimb 
 \endgroup 
}% 
\def\pt@tabacol{% 
 \edef\@preamble{\@preamble\hskip\tabcolsep\tabskip\fill}% 
}% 
\newdimen\pt@tmpcapwidth 
\long\def\@makecaption@plano#1#2{% 
 \@ifdim{\pt@width>\z@}{% 
  \pt@tmpcapwidth\pt@width 
 }{% 
  \pt@tmpcapwidth\textwidth 
 }% 
 \center 
  \parbox{\pt@tmpcapwidth}{% 
   \@make@caption@text{#1}{#2}% 
  }% 
 \endcenter 
}% 
\def\fnum@ptable{Table \thetable}% 
\def\fnum@ptablecont{Table \thetable---{\rmfamily Continued}}% 
\long\def\@make@caption@text#1#2{% 
 \center\rmfamily#1.\quad#2\endcenter 
}% 
\long\def\@makecaption@plano@cont#1#2{% 
 \center\rmfamily#1\endcenter 
 \vskip 2.5ex 
}% 
\def\fnum@ptablecont@pptt{Table \thetable---{\itshape Continued}}% 
\long\def\@make@caption@text@pptt#1#2{% 
 \center\sc#1\\[.5ex]#2\endcenter 
}% 
\long\def\@makecaption@plano@cont@pptt#1#2{% 
 \center\sc#1\endcenter 
 \vskip 1.5ex 
}% 
\def\fnum@ptable@apj{TABLE \thetable}% 
\def\fnum@ptablecont@apj{TABLE \thetable---{\itshape Continued}}% 
\long\def\@make@caption@text@apj#1#2{% 
 \center\Large\sc#1\\[.5ex]#2\endcenter 
}% 
\long\def\@makecaption@plano@cont@apj#1#2{% 
 \center\Large\sc#1\endcenter 
 \vskip 1.5ex 
}% 
\def\fnum@ptable@aj{Table \thetable.}% 
\def\fnum@ptablecont@aj{Table \thetable.\space{\rmfamily (continued)}}% 
\long\def\@make@caption@text@aj#1#2{% 
 \center\large{\sc#1}\space#2\endcenter 
}% 
\long\def\@makecaption@plano@cont@aj#1#2{% 
 \center\large{\sc#1}\endcenter 
 \vskip 1.5ex 
}% 
\newenvironment{deluxetable}[1]{% 
 \def\pt@format{\string#1}% 
 \let\@acol\pt@tabacol 
 \let\@tabularcr\@ptabularcr 
 \let\@tablenotetext\@ptablenotetext 
 \let\@tablenotes\@ptablenotes 
 \global\pt@ncol\z@ 
 \global\pt@column\z@ 
 \global\pt@page\@ne 
 \gdef\pt@addcol{\global\advance\pt@ncol\@ne}% 
}{% 
 \spew@tblnotes 
 \typeout@deluxetable 
 \endcenter 
 \end@plano@float 
}% 
\let@environment{planotable}{deluxetable}% 
\def\@plano@float{% Invoked by \startdata 
 \begingroup 
  \if@pt@rot\columnwidth\textheight\fi %AO-deluxetable \rotate 
  \@plano@float@{table}% 
}% 
\def\end@plano@float{% S/B invoked by \enddata; instead by \enddeluxetable 
  \end@plano@float@ 
 \endgroup 
}% 
\def\@plano@float@{\@float}%AO-extra layer of abstraction for float processing 
\def\end@plano@float@{\end@float}% 
\appdef\@endfloatbox{% 
 \if@pt@rot\global\setbox\@currbox\vbox{\rotatebox{90}{\box\@currbox}}\fi 
}% 
\def\typeout@deluxetable@mss{% 
 \typeout{% 
  Table \thetable\space has been set to width \the\pt@width 
 }% 
}% 
\def\typeout@deluxetable@ppt{% 
 \typeout{% 
  Page  \the\pt@page \space of table \thetable\space has been set to 
  width \the\pt@width\space with \the\pt@nlines\space lines per page 
 }% 
}% 
\let\typeout@deluxetable\typeout@deluxetable@mss 
\newcommand\startdata{% 
 \pt@calcnlines 
 \@ifdim{\pt@width>\z@}{% 
  \def\@halignto{\@to\pt@width}% 
 }{% 
  \def\@halignto{}% 
 }% 
 \let\fnum@table=\fnum@ptable 
 \let\@makecaption\@makecaption@plano 
 \global\pt@line\z@ 
 \start@pt@tabular 
 \after@startdata 
}% 
\def\start@pt@tabular{% 
 \@plano@float 
 \center 
 \expandafter\caption\expandafter{\pt@caption}% 
 \pt@typesize%AO-type sizes in deluxetable 
 \expandafter\@tabular\expandafter{\pt@format}% 
}% 
\def\set@pt@box#1{\setbox\pt@box}% 
\def\after@startdata{\pt@head}% 
\def\after@startdata@aj{\hline\hline\relax\\[-1.7ex]\pt@head}% 
\def\enddata{% 
 \crcr 
 \noalign{\vskip .7ex}% 
 \before@enddata 
 \endtabular 
 \setbox\pt@box\lastbox 
 \pt@width\wd\pt@box\box\pt@box 
}% 
\def\before@enddata{\hline}% 
\def\before@enddata@aj{\hline\hline}% 
\def\nl{\substitute@command\nl\\}% 
\def\nextline{\substitute@command\nextline\\}% 
\def\@ptabularcr{% 
 {\ifnum0=`}\fi % A klootch just in case the next token is & or \cr 
 \@ifstar{% 
  \@testopt{\@argptabularcr\@empty}\z@skip 
 }{% 
  \@testopt{\@argptabularcr\ptable@@split}\z@skip 
 }% 
}% 
\def\@argptabularcr#1[#2]{% 
 \ifnum0=`{\fi}% To undo the effect of the klootch. 
 \@ifdim{#2>\z@}{% 
  \unskip\@xargarraycr{#2}% 
 }{% 
  \@yargarraycr{#2}% 
 }\ptable@split#1% 
}% 
\def\ptable@split#1{% 
 \noalign{% 
  \global\advance\pt@line\@ne 
  \@ifnum{\pt@line<\pt@nlines}{}{% 
   \aftergroup#1% 
  }% 
 }% 
}% 
\def\ptable@@split{% 
  \before@suspendpt 
  \endtabular 
  \setbox\pt@box\lastbox 
  \pt@width\wd\pt@box\box\pt@box 
  \typeout@pt@nl 
  \global\advance\pt@page\@ne 
  \endcenter 
  \end@plano@float 
  \clearpage 
  \addtocounter{table}{\m@ne}% 
  \let\fnum@table=\fnum@ptablecont 
  \let\@makecaption\@makecaption@plano@cont 
  \global\pt@ncol=\pt@column%  Either 0 or value of \tablecolumns 
  \global\pt@line\z@ 
  \start@pt@tabular 
  \before@resumept 
  \pt@head 
}% 
\def\before@suspendpt{}% 
\def\before@resumept{}% 
\def\before@suspendpt@aj{\@tabularcr\noalign{\vskip .7ex}\hline}% 
\def\before@resumept@aj{\hline\relax\@tabularcr[-1.7ex]}% 
\def\typeout@pt@nl@ppt{% 
 \typeout{% 
  Page \the\pt@page\space of table \thetable\space has been set to 
  width \the\pt@width 
 }% 
}% 
\def\typeout@pt@nl@mss{% 
 \typeout{% 
  Page \the\pt@page\space of table \thetable\space has been set to 
  width \the\pt@width\space with \the\pt@nlines\space lines per page 
 }% 
}% 
\def\typeout@pt@nl@aj{% 
 \typeout{% 
  Table \thetable\space has been set to 
  width \the\pt@width\space with \the\pt@nlines\space lines per page 
 }% 
}% 
\let\typeout@pt@nl\typeout@pt@nl@mss 
\newcommand\tablevspace[1]{\substitute@command\tablevspace\\[#1]}% 
\newcommand\tablebreak{\substitute@command\tablebreak\\}%{\cr\ptable@@split}% 
\newcommand\cutinhead[1]{% 
 \noalign{\vskip 1.5ex}% 
 \hline 
 \@ptabularcr 
 \noalign{\vskip -4ex}% 
 \multicolumn{\pt@ncol}{c}{#1}% 
 \@ptabularcr 
 \noalign{\vskip .8ex}% 
 \hline 
 \@ptabularcr 
 \noalign{\vskip -2ex}% 
}% 
\def\cutinhead@ppt#1{% 
 \noalign{\vskip 1.5ex}% 
 \hline 
 \@ptabularcr 
 \noalign{\vskip -2ex}% Style Note: in apj, it is -1.5ex 
 \multicolumn{\pt@ncol}{c}{#1}% 
 \@ptabularcr 
 \noalign{\vskip .8ex}% 
 \hline 
 \@ptabularcr 
 \noalign{\vskip -2ex}% 
}% 
\newcommand\sidehead[1]{% 
 \noalign{\vskip 1.5ex}% 
 \multicolumn{\pt@ncol}{@{\hskip\z@}l}{#1}% 
 \@ptabularcr 
 \noalign{\vskip .5ex}% 
}% 
\def\@ptablenotetext#1#2{% 
 \vspace{0ex}% Style Note: in ppt, it is gone 
 {\parbox{\pt@width}{\hskip1em$^{\mathrm#1}$#2}\par}% 
}% 
\def\@ptablenotes#1{% 
 \par 
 \vspace{2ex}% 
 {\setlength\parskip{1.5ex}#1}% 
}% 
\def\@ptablenotes@apj#1{% 
 \par 
 \vspace{2ex}% 
 {#1}% 
}% 
\newcommand\tablerefs[1]{\appgdef\tblnote@list{\@tableref{#1}}}% 
\def\@tableref#1{% 
 \par 
 \vspace*{3ex}% 
 {\parbox{\pt@width}{\hskip1em\rmfamily References. --- #1}\par}% 
}% 
\newcommand\tablecomments[1]{\appgdef\tblnote@list{\@tablecom{#1}}}% 
\def\@tablecom#1{% 
 \par 
 \vspace*{3ex}% 
 {\parbox{\pt@width}{\hskip1em\rmfamily Note. --- #1}\par}% 
}% 
\def\@tableref@pptt#1{% 
 \par 
 \vspace*{3ex}{% 
 \parbox{\pt@width}{\hskip1em{\sc References.---}#1}\par}% 
}% 
\def\@tablecom@pptt#1{% 
 \vspace*{3ex}{% 
 \parbox{\pt@width}{\hskip1em{\sc Note.---}#1}\par}% 
}% 
\newcounter{plate}% 
\def\ftype@plate{4}% 
\def\ext@plate{lof}% 
\newenvironment{plate}{\@float{plate}}{\end@float}% 
\newenvironment{plate*}{\@dblfloat{plate}}{\end@dblfloat}% 
\let\platewidth=\tablewidth 
\newcommand\platenum[1]{% 
 \def\theplate{#1}% 
 \let\@currentlabel\theplate 
 \addtocounter{plate}{\m@ne}% 
}% 
\def\thefigure{\@arabic\c@figure}% 
\def\thetable{\@arabic\c@table}% 
\def\theplate{\@arabic\c@plate}% 
\def\fnum@figure{{\rmfamily Fig.\space\thefigure.---}}% 
\def\fnum@table{{\rmfamily Table \thetable:}}% 
\def\fnum@plate{{\bfseries Plate \theplate.}}% 
\def\fps@figure{bp}% 
\def\fps@table{bp}% 
\def\fps@plate{bp}% 
\def\eps@scaling{1.0}% 
\newcommand\epsscale[1]{\gdef\eps@scaling{#1}}% 
\newcommand\plotone[1]{% 
 \centering 
 \leavevmode 
 \includegraphics[width={\eps@scaling\columnwidth}]{#1}% 
}% 
\newcommand\plottwo[2]{% 
 \centering 
 \leavevmode 
 \columnwidth=.45\columnwidth 
 \includegraphics[width={\eps@scaling\columnwidth}]{#1}% 
 \hfil 
 \includegraphics[width={\eps@scaling\columnwidth}]{#2}% 
}% 
\newcommand\plotfiddle[7]{% 
 \centering 
 \leavevmode 
 \vbox\@to#2{\rule{\z@}{#2}}% 
 \includegraphics[% 
  scale=#4, 
  angle=#3, 
  origin=c 
 ]{#1}% 
}% 
\let\jnl@style=\rmfamily 
\def\ref@jnl#1{{\jnl@style#1}}% 
\newcommand\aj{\ref@jnl{AJ}}% 
          % Astronomical Journal 
\newcommand\araa{\ref@jnl{ARA\&A}}% 
          % Annual Review of Astron and Astrophys 
\newcommand\apj{\ref@jnl{ApJ}}% 
          % Astrophysical Journal 
\newcommand\apjl{\ref@jnl{ApJ}}% 
          % Astrophysical Journal, Letters 
\newcommand\apjs{\ref@jnl{ApJS}}% 
          % Astrophysical Journal, Supplement 
\newcommand\ao{\ref@jnl{Appl.~Opt.}}% 
          % Applied Optics 
\newcommand\apss{\ref@jnl{Ap\&SS}}% 
          % Astrophysics and Space Science 
\newcommand\aap{\ref@jnl{A\&A}}% 
          % Astronomy and Astrophysics 
\newcommand\aapr{\ref@jnl{A\&A~Rev.}}% 
          % Astronomy and Astrophysics Reviews 
\newcommand\aaps{\ref@jnl{A\&AS}}% 
          % Astronomy and Astrophysics, Supplement 
\newcommand\azh{\ref@jnl{AZh}}% 
          % Astronomicheskii Zhurnal 
\newcommand\baas{\ref@jnl{BAAS}}% 
          % Bulletin of the AAS 
\newcommand\jrasc{\ref@jnl{JRASC}}% 
          % Journal of the RAS of Canada 
\newcommand\memras{\ref@jnl{MmRAS}}% 
          % Memoirs of the RAS 
\newcommand\mnras{\ref@jnl{MNRAS}}% 
          % Monthly Notices of the RAS 
\newcommand\pra{\ref@jnl{Phys.~Rev.~A}}% 
          % Physical Review A: General Physics 
\newcommand\prb{\ref@jnl{Phys.~Rev.~B}}% 
          % Physical Review B: Solid State 
\newcommand\prc{\ref@jnl{Phys.~Rev.~C}}% 
          % Physical Review C 
\newcommand\prd{\ref@jnl{Phys.~Rev.~D}}% 
          % Physical Review D 
\newcommand\pre{\ref@jnl{Phys.~Rev.~E}}% 
          % Physical Review E 
\newcommand\prl{\ref@jnl{Phys.~Rev.~Lett.}}% 
          % Physical Review Letters 
\newcommand\pasp{\ref@jnl{PASP}}% 
          % Publications of the ASP 
\newcommand\pasj{\ref@jnl{PASJ}}% 
          % Publications of the ASJ 
\newcommand\qjras{\ref@jnl{QJRAS}}% 
          % Quarterly Journal of the RAS 
\newcommand\skytel{\ref@jnl{S\&T}}% 
          % Sky and Telescope 
\newcommand\solphys{\ref@jnl{Sol.~Phys.}}% 
          % Solar Physics 
\newcommand\sovast{\ref@jnl{Soviet~Ast.}}% 
          % Soviet Astronomy 
\newcommand\ssr{\ref@jnl{Space~Sci.~Rev.}}% 
          % Space Science Reviews 
\newcommand\zap{\ref@jnl{ZAp}}% 
          % Zeitschrift fuer Astrophysik 
\newcommand\nat{\ref@jnl{Nature}}% 
          % Nature 
\newcommand\iaucirc{\ref@jnl{IAU~Circ.}}% 
          % IAU Cirulars 
\newcommand\aplett{\ref@jnl{Astrophys.~Lett.}}% 
          % Astrophysics Letters 
\newcommand\apspr{\ref@jnl{Astrophys.~Space~Phys.~Res.}}% 
          % Astrophysics Space Physics Research 
\newcommand\bain{\ref@jnl{Bull.~Astron.~Inst.~Netherlands}}% 
          % Bulletin Astronomical Institute of the Netherlands 
\newcommand\fcp{\ref@jnl{Fund.~Cosmic~Phys.}}% 
          % Fundamental Cosmic Physics 
\newcommand\gca{\ref@jnl{Geochim.~Cosmochim.~Acta}}% 
          % Geochimica Cosmochimica Acta 
\newcommand\grl{\ref@jnl{Geophys.~Res.~Lett.}}% 
          % Geophysics Research Letters 
\newcommand\jcp{\ref@jnl{J.~Chem.~Phys.}}% 
          % Journal of Chemical Physics 
\newcommand\jgr{\ref@jnl{J.~Geophys.~Res.}}% 
          % Journal of Geophysics Research 
\newcommand\jqsrt{\ref@jnl{J.~Quant.~Spec.~Radiat.~Transf.}}% 
          % Journal of Quantitiative Spectroscopy and Radiative Trasfer 
\newcommand\memsai{\ref@jnl{Mem.~Soc.~Astron.~Italiana}}% 
          % Mem. Societa Astronomica Italiana 
\newcommand\nphysa{\ref@jnl{Nucl.~Phys.~A}}% 
          % Nuclear Physics A 
\newcommand\physrep{\ref@jnl{Phys.~Rep.}}% 
          % Physics Reports 
\newcommand\physscr{\ref@jnl{Phys.~Scr}}% 
          % Physica Scripta 
\newcommand\planss{\ref@jnl{Planet.~Space~Sci.}}% 
          % Planetary Space Science 
\newcommand\procspie{\ref@jnl{Proc.~SPIE}}% 
          % Proceedings of the SPIE 
\let\astap=\aap 
\let\apjlett=\apjl 
\let\apjsupp=\apjs 
\let\applopt=\ao 
\newcommand\phn{\phantom{0}}% 
\newcommand\phd{\phantom{.}}% 
\newcommand\phs{\phantom{$-$}}% 
\newcommand\phm[1]{\phantom{#1}}% 
\let\la=\lesssim            % For Springer A&A compliance... 
\let\ga=\gtrsim 
\newcommand\sq{\mbox{\rlap{$\sqcap$}$\sqcup$}}% 
\newcommand\arcdeg{\mbox{$^\circ$}}% 
\newcommand\arcmin{\mbox{$^\prime$}}% 
\newcommand\arcsec{\mbox{$^{\prime\prime}$}}% 
\newcommand\fd{\mbox{$.\!\!^{\mathrm d}$}}% 
\newcommand\fh{\mbox{$.\!\!^{\mathrm h}$}}% 
\newcommand\fm{\mbox{$.\!\!^{\mathrm m}$}}% 
\newcommand\fs{\mbox{$.\!\!^{\mathrm s}$}}% 
\newcommand\fdg{\mbox{$.\!\!^\circ$}}% 
\newcommand\farcm@mss{\mbox{$.\mkern-4mu^\prime$}}% 
\let\farcm\farcm@mss 
\newcommand\farcs@mss{\mbox{$.\!\!^{\prime\prime}$}}% 
\let\farcs\farcs@mss 
\newcommand\fp{\mbox{$.\!\!^{\scriptscriptstyle\mathrm p}$}}% 
\newcommand\micron{\mbox{$\mu$m}}% 
\def\farcm@apj{% 
 \mbox{.\kern -0.7ex\raisebox{.9ex}{\scriptsize$\prime$}}% 
}% 
\def\farcs@apj{% 
 \mbox{% 
  \kern  0.13ex.% 
  \kern -0.95ex\raisebox{.9ex}{\scriptsize$\prime\prime$}% 
  \kern -0.1ex% 
 }% 
}% 
\newcommand\case[2]{\mbox{$\frac{#1}{#2}$}}% 
\newcommand\slantfrac{\case}% 
\newcommand\onehalf{\slantfrac{1}{2}}% 
\newcommand\onethird{\slantfrac{1}{3}}% 
\newcommand\twothirds{\slantfrac{2}{3}}% 
\newcommand\onequarter{\slantfrac{1}{4}}% 
\newcommand\threequarters{\slantfrac{3}{4}}% 
\newcommand\ubvr{\mbox{$U\!BV\!R$}}%% UBVR system 
\newcommand\ub{\mbox{$U\!-\!B$}}%   % U-B 
\newcommand\bv{\mbox{$B\!-\!V$}}%   % B-V 
\newcommand\vr{\mbox{$V\!-\!R$}}%   % V-R 
\newcommand\ur{\mbox{$U\!-\!R$}}%   % U-R 
\newcommand\ion[2]{#1$\;${\small\rmfamily\@Roman{#2}}\relax}% 
\newcommand\nodata{ ~$\cdots$~ }% 
\newcommand\diameter{\ooalign{\hfil/\hfil\crcr\mathhexbox20D}}% 
\newcommand\degr{\arcdeg}% 
\newcommand\Sun{\sun}% 
\newcommand\Sol{\sun}% 
\newcommand\sun{\odot}% 
\newcommand\Mercury{\astro{\char1}}% Mercury symbol, "1" 
\newcommand\Venus{\astro{\char2}}% Venus symbol, "2" 
\newcommand\Earth{\earth}% 
\newcommand\Terra{\earth}% 
\newcommand\earth{\oplus}% 
\newcommand\Mars{\astro{\char4}}% Mars symbol, "4" 
\newcommand\Jupiter{\astro{\char5}}% Jupiter symbol, "5" 
\newcommand\Saturn{\astro{\char6}}% Saturn symbol, "6" 
\newcommand\Uranus{\astro{\char7}}% Uranus symbol, "7" 
\newcommand\Neptune{\astro{\char8}}% Neptune symbol, "8" 
\newcommand\Pluto{\astro{\char9}}% Pluo symbol, "9" 
\newcommand\Moon{\astro{\char10}}% Moon symbol, "M" 
\newcommand\Luna{\Moon}% 
\newcommand\Aries{\astro{\char11}}% 
\newcommand\VEq{\Aries}% vernal equinox (Aries) 
\newcommand\Taurus{\astro{\char12}}% 
\newcommand\Gemini{\astro{\char13}}% 
\newcommand\Cancer{\astro{\char14}}% 
\newcommand\Leo{\astro{\char15}}% 
\newcommand\Virgo{\astro{\char16}}% 
\newcommand\Libra{\astro{\char17}}% 
\newcommand\AEq{\Libra}% autumnal equinox (Libra) 
\newcommand\Scorpius{\astro{\char18}}% 
\newcommand\Sagittarius{\astro{\char19}}% 
\newcommand\Capricornus{\astro{\char20}}% 
\newcommand\Aquarius{\astro{\char21}}% 
\newcommand\Pisces{\astro{\char22}}% 
\def\load@astro{% 
 \dimen@=1\aas@ptsize\p@ 
 \font\astro@font=Astrosym at\dimen@ 
}% 
\def\astro#1{\leavevmode\hbox{\astro@font#1}}% 
\def\astro@font{% 
 \ClassWarning{aastex}{% 
  Please use class option `astro', since you are using the astro font.% 
 }% 
}% 
\newcommand\sbond{\chem@bnd{\@sbnd}}% 
\newcommand\dbond{\chem@bnd{\@dbnd}}% 
\newcommand\tbond{\chem@bnd{\@tbnd}}% 
\def\chem@bnd#1{% 
 {% 
  \kern.1em\relax 
  \setbox\z@\hbox{M}% 
  \dimen@ii.8em\relax 
  \p@=.1em\relax 
  \dimen@.5\ht\z@\dimen@i-\dimen@ 
  \advance\dimen@1.5\p@\advance\dimen@i-1.0\p@ 
  #1% 
  \kern.1em\relax 
  }% 
 }% 
\def\@sbnd{% 
 \advance\dimen@-1.5\p@\advance\dimen@i1.5\p@ 
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak 
 }% 
\def\@dbnd{% 
 \advance\dimen@-0.5\p@\advance\dimen@i0.5\p@ 
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak 
 \advance\dimen@-1.5\p@\advance\dimen@i1.5\p@ 
 \hskip-\dimen@ii 
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak 
 }% 
\def\@tbnd{% 
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak 
 \advance\dimen@-1.5\p@\advance\dimen@i1.5\p@ 
 \hskip-\dimen@ii 
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak 
 \advance\dimen@-1.5\p@\advance\dimen@i1.5\p@ 
 \hskip-\dimen@ii 
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak 
 }% 
\renewcommand\LaTeX{% 
 \leavevmode 
 L% 
 \raise.42ex\hbox{% 
  \count@=\the\fam 
  $\fam\count@\scriptstyle\kern-.3em A$% 
 }% 
 \kern-.15em\TeX 
}% 
\newcommand\anchor[2]{#2}% 
\newcommand\url{\@dblarg\@url}% 
\def\@url[#1]{\anchor{#1}}% 
\def\@text@email#1{#1}% 
\def\authoremail{\substitute@command\authoremail\email}% 
\newcommand\objectname{\@testopt\@objectname{[]}}% 
\def\@objectname[#1]#2{#2}% 
\newcommand\sizrpt{% 
 (\fontname\the\font): em=\the\fontdimen6\font, ex=\the\fontdimen5\font 
 \typeout{% 
  (\fontname\the\font): em=\the\fontdimen6\font, ex=\the\fontdimen5\font 
 }% 
}% 
\def\aas@preprint{% 
 \def\revtex@genre{preprint}% 
 \let\ptlandscape\@empty 
 \setlength\@slugcmmntwidth{.67\textwidth}% 
 \let\@makeslugcmmnt\@makeslugcmmnt@ppt 
 \let\@abstract\@abstract@ppt 
 \let\make@title\make@title@ppt 
 \let\make@affil\make@affil@pptt 
 \let\notetoeditor\@gobble 
 \let\clear@section@page\@empty 
 \let\placetable\@gobble 
 \let\placefigure\@gobble 
 \let\placeplate\@gobble 
 \let\typeout@deluxetable\typeout@deluxetable@ppt 
 \let\typeout@pt@nl\typeout@pt@nl@mss 
 \ps@plaintop 
 \let\references@refpar\references@refpar@mss 
 \let\cutinhead\cutinhead@ppt 
}% 
\@namedef{aas@preprint2}{% 
 \aas@preprint 
 \def\revtex@genre{2-column preprint}% 
 \ps@plain 
 \@twocolumntrue 
 \setlength\parindent{1.2em}% 
 \setlength\parskip{0.5ex}% 
 \setlength\columnsep{0.5in}% 
 \setlength\hoffset{-0.2in}% 
 \tolerance=600 
 \setlength\emergencystretch{6\p@}% 
 \def\baselinestretch{1.0}% 
 \def\@tightleading{1.0}% 
 \let\singlespace\@empty 
 \let\doublespace\@empty 
 \let\@dates\@dates@pptt 
 \let\@abstract\@abstract@pptt 
 \let\make@title\make@title@pptt 
 \let\make@author\make@author@pptt 
 \let\@keywords\@keywords@pptt 
 \setlength{\skip\footins}{3ex\@plus1ex\@minus.5ex}% 
 \setlength\footnotesep{2ex}% 
 \let\@makefntext\@makefntext@pptt 
 \let\section\section@pptt 
 \let\subsection\subsection@pptt 
 \let\subsubsection\subsubsection@pptt 
 \let\section@centering\@empty 
 \let\appendix@figtab@defs\appendix@figtab@defs@pptt 
 \def\clear@thebibliography@page{% 
  \if@restonecol\if@twocolumn\else\twocolumn\fi\fi 
 }% 
 \let\references@refpar\references@refpar@pptt 
 \let\thebib@list\thebib@list@pptt 
 \let\@tablenotes\@tablenotes@pptt 
 \let\fnum@ptablecont\fnum@ptablecont@pptt 
 \let\@make@caption@text\@make@caption@text@pptt 
 \let\@makecaption@plano@cont\@makecaption@plano@cont@pptt 
 \let\cutinhead\cutinhead@ppt 
 \def\@plano@float@{\@dblfloat}%AO-extra layer of abstraction for float processing 
 \def\end@plano@float@{\end@dblfloat}% 
 \let\@tableref\@tableref@pptt 
 \let\@tablecom\@tablecom@pptt 
}% 
\def\section@pptt{% 
 \@startsection{section}{1}% 
  {\z@}{2.3ex\@plus1ex\@minus.2ex}% 
  {1.5ex\@plus.2ex}{\normalsize\bfseries}% 
}% 
\def\subsection@pptt{% 
 \@startsection{subsection}{2}% 
  {\z@}{2ex\@plus1ex\@minus.2ex}{1ex\@plus.2ex}{\normalsize\bfseries}% 
}% 
\def\subsubsection@pptt{% 
 \@startsection{subsubsection}{3}% 
  {\z@}{2ex\@plus1ex\@minus.2ex}{1ex\@plus.2ex}{\normalsize\itshape}% 
}% 
\def\aas@manuscript{% 
 \def\revtex@genre{manuscript}% 
 \let\ptlandscape\@empty 
 \def\baselinestretch{\@doubleleading}% 
 \let\footnote@size\@empty 
 \def\tighten{\def\baselinestretch{\@doubleleading}}% 
 \def\singlespace{}% 
 \def\doublespace{}% 
 \opt@tighten 
 \setlength\@slugcmmntwidth{\textwidth}% 
 \let\@makeslugcmmnt\@makeslugcmmnt@mss 
 \@rightskip=\z@\@plus4em 
 \rightskip\@rightskip 
 \opt@just 
 \let\sluginfo\sluginfo@mss 
 \let\@abstract\@abstract@mss 
 \let\make@title\make@title@mss 
 \def\clear@section@page{\clearpage}% 
 \def\clear@thebibliography@page{\clearpage}% 
%\let\footnotesize=\normalsize%AO restore access to this command 
 \let\typeout@deluxetable\typeout@deluxetable@mss 
 \let\typeout@pt@nl\typeout@pt@nl@mss 
 \ps@plaintop 
 \let\references@refpar\references@refpar@mss 
}% 
\def\journal{\@gobble}% 
\def\volume{\@gobble}% 
\def\issue{\@gobble}% 
\def\SGMLbi#1{#1}% 
\def\SGMLbsc#1{#1}% 
\def\SGMLclc#1{#1}% 
\def\SGMLentity#1{\&#1;}% 
\def\SGML{\@gobble}% 
\endinput 
%% 
%% End of file `aastex.cls'. 
 

